Observer--Fragmentation--Exposure Tradeoffs: From Rectangular CFG Exposure to Ordered MCFG Scheduling

We study finite resources governing exact positive reconstruction in fixed-observation CFG and MCFG learning. For an explicit rigid CFG family we compute safe observation size, internal residual fragmentation, and characteristic-data cost exactly. The result is a two-point Pareto frontier: after compulsory rigidity witnesses are fixed, exact reconstruction reduces to connectivity inside observer fibers, and the variable part of every minimum characteristic sample is a spanning forest of complete bipartite fiber graphs. For bounded-fan-out MCFG reconstruction, pure transition fragmentation multiplies across children. An explicit fan-out-two family X_{k,r} therefore has exact characteristic-data costs 2r[1+r(k-1)] and 2rk^r under two comparable observers. An integral lattice invariant yields an affine-span lower bound and a unimodularity test. In the binary-index subfamily, unimodularity suffices for minimum-cardinality samples through ranks two and three but not rank four. Two distinct obstructions then appear: an order-independent laminar support conflict, and an order-sensitive occurrence-scheduling conflict. For disjoint child requirements, the exact scheduling threshold is the largest monochromatic run count in the doubled reduced slot-colour word; in the two-colour case this is an alternation threshold. Horn nonlocking and Cartesian locking certificates make these constraints explicit. Hierarchical reuse can trade parent-root exposure for local fan-out: for the natural critical-module library of the mixed rank-four shapes, the exact width--anchor frontiers are {(2,1)}, {(2,2),(3,1)}, and {(4,1)} for separated, nested, and crossing orders. Thus observation, fragmentation, exposure, arithmetic span, laminar compatibility, ordered scheduling, and hierarchical reuse are genuinely distinct finite resources.

==> README.txt <==
OFET v32 ancillary computational certificate
=============================================

File
----
ofet_rank4_ordered_audit_v32.py

Purpose
-------
This standard-library-only Python program reproduces the finite rank-four
binary census reported in the section "Complete rank-four census and
computational certificate" of:

  Takayuki Kuriyama,
  Observer--Fragmentation--Exposure Tradeoffs:
  From rectangular CFG exposure to ordered MCFG scheduling.

The script independently checks:

  * all C(16,5) = 4368 five-point samples of the four-cube;
  * exactly 2672 unimodular samples;
  * exactly 13 affine-simplex orbits under bit flips and coordinate
    permutations, with orbit sizes
      16,192,192,64,192,384,384,96,192,384,192,192,192;
  * the exact nonempty fan-out-two laminar-trace fixed point on the 167
    bit-flip learner classes;
  * 2096 locking and 576 nonlocking unimodular samples;
  * 400 exchange-connected locking samples;
  * reachable full-word counts 12 for row 9 (K_diamond) and 10 for row 12;
  * for rows 10 and 13, the exact eight nonlocking coordinate orders
      0123,0321,1032,1230,2103,2301,3012,3210.

Requirements
------------
Python 3.8 or later.  No third-party packages are required.

Run
---
    python ofet_rank4_ordered_audit_v32.py

Expected final line block begins with:
    OFET rank-four exact audit: PASS

The computation uses exact integer arithmetic only; no floating-point test is
used.  Typical runtime is about 15 seconds on the environment used to prepare
the arXiv package, but runtime is machine-dependent.


==> SHA256SUMS.txt <==
645e99b0009838e2bb3883293241d1bf1003870d81eeec22299a3143e7b5825a  OFET_v32_ancillary/ofet_rank4_ordered_audit_v32.py
24a2939591efbab978928f6b84c790ba5a682977e9f2bc22e8978927910acfe8  OFET_v32_ancillary/README.txt

